An efficient block rational Krylov solver for Sylvester equations with adaptive pole selection

We present an algorithm for the solution of Sylvester equations with right-hand side of low rank. The method is based on projection onto a block rational Krylov subspace, with two key contributions with respect to the state-of-the-art. First, we show how to maintain the last pole equal to infinity throughout the iteration, by means of pole reodering. This allows for a cheap evaluation of the true residual at every step. Second, we extend the convergence analysis in [Beckermann B., An error analysis for rational Galerkin projection applied to the Sylvester equation, SINUM, 2011] to the block case. This extension allows to link the convergence with the problem of minimizing the norm of a small rational matrix over the spectra or field-of-values of the involved matrices. This is in contrast with the non-block case, where the minimum problem is scalar, instead of matrix-valued. Replacing the norm of the objective function with an easier to evaluate function yields several adaptive pole selection strategies, providing a theoretical analysis for known heuristics, as well as effective novel techniques.

==> example1_ADM.dat <==
2	2	0.27364
3	3	0.025875
4	4	0.015075
5	5	0.0063361
6	6	0.0056105
7	7	0.00072727
8	8	0.00063897
9	9	0.00035105
10	10	0.00018035
11	11	2.7012e-05
12	12	2.5e-05
13	13	2.1336e-05
14	14	2.0238e-06
15	15	1.5526e-06
16	16	4.8234e-07
17	17	4.2836e-07
18	18	2.7284e-07
19	19	5.0897e-08
20	20	4.4947e-08


==> example1_ext.dat <==
2	2	0.68733
3	3	0.1703
4	4	0.040442
5	5	0.038863
6	6	0.01908
7	7	0.018058
8	8	0.0086898
9	9	0.0077964
10	10	0.0044836
11	11	0.0039589
12	12	0.0022433
13	13	0.0019782
14	14	0.0010556
15	15	0.00091385
16	16	0.00053217
17	17	0.00045587
18	18	0.00025543
19	19	0.00021561
20	20	0.0001349
21	21	0.00011369
22	22	6.6236e-05
23	23	5.4667e-05
24	24	3.4492e-05
25	25	2.8124e-05
26	26	1.7356e-05
27	27	1.3973e-05
28	28	9.002e-06
29	29	7.1362e-06
30	30	5.1177e-06
31	31	4.0164e-06
32	32	3.01e-06
33	33	2.3251e-06
34	34	1.7568e-06
35	35	1.3863e-06
36	36	1.0437e-06
37	37	8.1013e-07
38	38	6.163e-07
39	39	4.7401e-07
40	40	3.6233e-07
41	41	2.6987e-07
42	42	2.0304e-07
43	43	1.5134e-07
44	44	1.1403e-07
45	45	8.5239e-08
46	46	6.3774e-08
47	47	4.7816e-08
48	48	3.5868e-08
49	49	2.6583e-08
50	50	1.9655e-08
51	51	1.398e-08
52	52	1.0155e-08


==> example1_kpik.dat <==
2	0.072174
4	0.019257
6	0.007853
8	0.0027684
10	0.0010405
12	0.00035246
14	0.00011274
16	4.1779e-05
18	1.7996e-05
20	1.0013e-05


==> example1_sADM.dat <==
2	2	0.27364
3	3	0.043343
4	4	0.014564
5	5	0.005262
6	6	0.0018143
7	7	0.00090542
8	8	0.00026389
9	9	0.00013892
10	10	7.9374e-05
11	11	3.9419e-05
12	12	1.0855e-05
13	13	6.3777e-06
14	14	1.9529e-06
15	15	1.0655e-06
16	16	3.4249e-07
17	17	1.8694e-07
18	18	1.1696e-07
19	19	2.3764e-08


==> example2_ADM.dat <==
2	3	0.15639
4	5	0.0167
6	7	0.010412
8	9	0.0075552
10	11	0.0020183
12	13	0.0013187
14	15	0.00027636
16	17	0.00019176
18	19	4.333e-05
20	21	1.0755e-05
22	23	4.6007e-06
24	25	8.0677e-07
26	27	1.4581e-07
28	29	9.3171e-08
30	31	1.9629e-08


==> example2_ext.dat <==
2	2	1.0315
3	3	0.13757
4	4	0.04294
5	5	0.02663
6	6	0.016241
7	7	0.014642
8	8	0.0090112
9	9	0.0081689
10	10	0.0052879
11	11	0.0048052
12	12	0.0031073
13	13	0.0028483
14	14	0.0019292
15	15	0.0017688
16	16	0.001121
17	17	0.0010219
18	18	0.00065916
19	19	0.00059627
20	20	0.00034925
21	21	0.0003114
22	22	0.00018448
23	23	0.00016203
24	24	9.7164e-05
25	25	8.4379e-05
26	26	4.9044e-05
27	27	4.2017e-05
28	28	2.5376e-05
29	29	2.1575e-05
30	30	1.2877e-05
31	31	1.0744e-05
32	32	6.2808e-06
33	33	5.1818e-06
34	34	3.2435e-06
35	35	2.6184e-06
36	36	1.6861e-06
37	37	1.3426e-06
38	38	9.1622e-07
39	39	7.231e-07
40	40	5.0869e-07
41	41	3.9462e-07
42	42	2.8462e-07
43	43	2.1948e-07
44	44	1.6156e-07
45	45	1.2279e-07
46	46	9.0719e-08
47	47	6.7393e-08
48	48	4.9285e-08
49	49	3.6272e-08
50	50	2.6513e-08
51	51	1.8975e-08
52	52	1.3614e-08


==> example2_kpik.dat <==
2	0.1585
4	0.034334
6	0.013897
8	0.0058988
10	0.0025011
12	0.0010199
14	0.0003872
16	0.0001381
18	4.6241e-05
20	1.5291e-05
22	4.8325e-06
24	1.3645e-06
26	3.4759e-07
28	8.215e-08


==> example2_sADM.dat <==
2	3	0.15639
4	5	0.0167
6	7	0.010412
8	9	0.0030783
10	11	0.00084307
12	13	0.00060857
14	15	0.00014924
15	17	0.00012661
17	19	3.157e-05
19	21	1.3655e-05
21	23	9.387e-06
23	25	1.5906e-06
25	27	2.8417e-07
27	29	1.1665e-07
29	31	1.7584e-08

